Spectroscopic follow-up of black hole and neutron star candidates in ellipsoidal variables from Gaia DR3

We present multi-epoch spectroscopic follow-up of a sample of ellipsoidal variables selected from Gaia DR3 as candidates for hosting quiescent black holes (BHs) and neutron stars (NSs). Our targets were identified as BH/NS candidates because their optical light curves -- when interpreted with models that attribute variability to tidal distortion of a star by a companion that contributes negligible light -- suggest that the companions are compact objects. From the likely BH/NS candidates identified in recent work accompanying Gaia DR3, we select 14 of the most promising targets for follow-up. We obtained spectra for each object at 2-10 epochs, strategically observing near conjunction to best-constrain the radial velocity semi-amplitude. From the measured semi-amplitudes of the radial velocity curves, we derive minimum companion masses of $M_{2,\min} \leq 0.5 ~ M_{\odot}$ in all cases. Assuming random inclinations, the typical inferred companion mass is $M_2 \sim 0.15 ~ M_{\odot}$. This makes it unlikely that any of these systems contain a BH or NS, and we consider alternative explanations for the observed variability. We can best reproduce the observed light curves and radial velocities with models for unequal-mass contact binaries with starspots. Some of the objects in our sample may also be detached main-sequence binaries, or even single stars with pulsations or starspot variability masquerading as ellipsoidal variation. We provide recommendations for future spectroscopic efforts to further characterize this sample and more generally to search for compact object companions in close binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
